A High-Performance Fortran Code to Calculate Spin- and Parity-Dependent Nuclear Level Densities

A high-performance Fortran code is developed to calculate the spin- and parity-dependent shell model nuclear level densities.The algorithm is based on the extension of methods of statistical spectroscopy and implies exact calculation of the first and second Hamiltonian moments for different configurations at fixed spin and parity. The proton-neutron formalism is used. We have applied the method for calculating the level densities for a set of nuclei in the sd-, pf-, and pf+g9/2 - model spaces. Examples of the calculations for 28Si (in the sd-model space) and 64Ge (in the pf+g9/2-model space) are presented. To illustrate the power of the method we estimate the ground state energy of 64Ge in the larger model space pf+g9/2, which is not accessible to direct shell model diagonalization due to the prohibitively large dimension, by comparing with the nuclear level densities at low excitation energy calculated in the smaller model space pf.

==> readme.txt <==
Moments Method Code, Central Michigan University
================================================

This code computes nuclear level densities (NLD) in the 
frameworks of moments method. For more details see: 
R.A. Sen'kov, M. Horoi, Phys. Rev. C 82, 024304 (2010), 
http://xxx.lanl.gov/abs/1004.5027

The main code is mm.out, which computes the first and seconds 
moments for all the partitions for selected nucleus. 
It requires parallel computing (at least two cores).

The second part of the project is den.out, which builds the 
nuclear level densities using the output of the mm.out code. 
den.out is very fast and it runs on a single core.


1. Requirements
===============

Fortran 90, MPICH2, and at least 2 cores


2. Installing MM code
=====================

2.1 Makefile

To install the code on your Linux machine just unpack the archive
mmfull.tgz and type

   mmfull]$ make

You may need to change the Makefile according to the Fortran compiler 
you have. By default the Intel compiler ifort is used. You may also 
use the 'make install' command:

   mmfull]$ make install

which does all the same as the simple 'make' command, but in addition, 
it copies the script file 'mm.sh' into your '~/bin' folder. (see the Makefile)

Other options for 'make' command

   mmfull]$ make clean		! clean the project
   mmfull]$ make info		! print out basic information
   mmfull]$ make redo		! clean + compile
   mmfull]$ make redo o=0	! recompile with optimization level 0
   mmfull]$ make redo o=1	! 
   mmfull]$ make redo o=2	! (the default optimization level)
   mmfull]$ make redo v=#.##	! recompile different versions of the code 
   	    	      		! (by default v=1.15)

2.2 Output files

mm.out	   is the main executable, which computes the first and second moments 
	   needed for NLD calculations. 
den.out	   is the output code which builds nuclear level densities using
	   the moments calculated by mm.out code.

2.3 Makefile for NERSC (www.nersc.gov) 

see: 'examples/nersc/Makefile'


3. Input files
==============

3.1 input.dat

This is the main input file which defines: 
the number of protons and neutrons, parity, spin, single-particle space, and 
many-body interaction. It has the following structure:
!
! any comments
!
Z   N
P   2Jmin   2Jmax  2Jstep
single-particle levels file
two-body interaction file

where

Z			is the number of protons in the valence space
N			is the number of neutrons in the valence space
P			is the parity. P=1 for positive parity and P=-1 for 
			negative parity.
2Jmin	2Jmax	2Jstep 	are three integer numbers which define the range of 
			changing of the total angular momentum
2Jmin			is the minimum double angular momentum, 2*Jmin
2Jmax			is the maximum double angular momentum, 2*Jmax
2Jstep			is the step for double angular momentum, 2*Jstep
single-particle levels	is the file which defines the single-particle level 
			scheme *.spl (see examples in: int/*.spl)
two-body interaction	is the file which defines two-body matrix 
	 		elements (see examples in: 'int/*.int')

Note that the data (level numbering, for example) in the '*.int' 
and in '*.spl' files must be consistent!

Example: si28, sd shell (see file: 'exmples/si28/sd/input.dat'),
type: 
   mmfull]$ cat examples/si28/sd/input.dat
!
! si28, sd-shell
!
6 6          - number of protons and neutrons
1 0 22 2       - parity, total J*2: initial, final, step (step=2)
int/sd.spl   - file name for the level space data
int/usd.int   - file name for the interaction data

This example is for 6 protons and 6 neutrons in sd-shell, which corresponds to Si28.
An NLD calculation for positive parity, and all total angular 
momenta from J=0 to J=11 with step 1 is performed. The single-particle levels are 
described in the 'int/sd.spl' file,  and the two-body interaction is given
in the 'int/usd.int' file.

Other examples can be found in the folders: 'examples/' and 'data/'

3.2  Single-particle level scheme (see the files: 'int/*.spl')

all files 'int/*.spl' represent the level structure. The order of 
the levels is important, the same order must be used for construction 
of the two-body matrix elements.  

For example, sd-shell can be presented as follows (type: cat int/sd.spl):
!
! protons
!
 3        - number of proton's levels
 1  2  3  - n L 2J
 1  2  5  - ...
 2  0  1  - ...
!
! neutrons
!
 3        - number of proton's levels
 1  2  3  - n L 2J
 1  2  5  - ...
 2  0  1  - ...

Here we have 3 protons single-particle levels:

|1> = d3/2
|2> = d5/2
|3> = s1/2

and similar 3 neutron levels.

3.3 Two-body interactions (see: 'int/*.int')

The file structure for two-body interactions is similar to 
that is used for shell model calculation, in OXBASH, NUSHELLX
and some other shell model codes. 

For example, the beginning of the 'int/usd.int' file is
!
!   comments
!
bab - type of interaction
  -63      1.64658     -3.9478     -3.16354  16.0  18.0  0.3
  1   1   1   1        0   1     -2.1845000
  1   1   1   1        1   0     -1.4151000
  1   1   1   1        2   1     -0.0665000
  1   1   1   1        3   0     -2.8842001
  ..  ..  ..  ..       ..  ..	 ..

where

bab   	   a keyword which means that this is a "standard" Shell Model 
	   interaction written in a standard format. "bab" tells to 
	   the code how to read the interaction *.int file. 

	   In principle, we can use different interactions written
	   in different new formats. For this purpose we will need to
	   introduce new key words and describe these new formats
	   in the 'interaction.f90' file. Right now we can use only
	   "bab" type. 

	   don't change "bab" keyword.

-63 	   gives you number of non-zero and independent matrix elements.
	   If this number is negative (as in the example) then the
	   renormalization (or mass dependence) is ON. If it is 
	   positive then the renormalization is OFF.

1.64658	   these three numbers are the energies of 3 single-particle 
-3.9478	   states |1>, |2>, and |3> correspondingly, which are 
-3.16354   described in the 'int/sd.spl' file. The order is important.

16.0	   Ac - umber of nucleons in the core. For sd-shell it is 16.

18.0	   A0
0.3	   omega

	   Ac, A0, and omega are the parameters needed for the renormalization.
	   All matrix elements will be renormalized as follows:

	       ME' = ME*(A0/A)**omega, 

	   where A=Ac+Z+N is the real number on nucleons (for Si28, A=28).
	   Such renormalization gives an effective mass dependence 
	   of the interaction.

The independent matrix elements are summarized as:

state1 state2 state3 state4     Jtot     Ttot     ME

where the matrix elements are defined as reduced ME

      ME = <state1, state2 | W | state3, state4> 

and both two-body wave functions have certain total spin, Jtot, 
and certain total isospin, Ttot.

Creating a new '*.int' file is a separate, and complex problem. 
Here we use an existing interaction, for example USD or USDb interaction.


4. Running mm.out 
=================

4.1 Simple run

A simple single calculation can be started in one of the following ways:

   mmfull]$ mpiexec -n 8 ./mm.out
   mmfull]$ mpiexec -n 8 ./mm.out > mm.log &
   mmfull]$ mpiexec -n 8 ./mm.out < /dev/null > mm.log &

where '-n' parameter defines number of cores you want to use. In
the above examples we use 8 cores (remember that n >= 2).

4.2 Using mm.sh script

This script, mm.sh, helps to run the code, sort the data, build the
densities, save or read the results. And any new commands can be
easily added to it. It may be convenient to copy mm.sh into your home
'~/bin' folder as:

   mmfull]$ cp mm.sh ~/bin/mm

or just use 'make install'

   mmfull]$ make install

Now you can run your code as (the same three commands as above):

   mmfull]$ mm run -n 8
   mmfull]$ mm run -n 8 > mm.log &
   mmfull]$ mm run -n 8 < /dev/null > mm.log &

Instead of 'run' you can use just 'r'

   mmfull]$ mm r -n 8 < /dev/null > mm.log &

4.3 NERSC batch files

For NERSC machines one has to create a '*.bat' file, see the example
bat-file 'run1024.bat' in the folder 'examples/nersc', and submit 
this file with 'qsub' command as follows:

   nersc]$ qsub run1024.bat

To check the status of your submission type

   nersc]$ qstat -u username


5. Results: First and Second moments
====================================

5.1 Moments

The Moments are printed into the files: mm_res_#.dat, where
numbers '#' represent 2J - the double total angular momentum.

We use the following encoding scheme:

2J = 0     J = 0     # = 0
2J = 1     J = 0.5   # = 1
2J = 2     J = 1     # = 2
2J = 3     J = 1.5   # = 3
2J = 4     J = 2     # = 4
2J = 5     J = 2.5   # = 5
2J = 6     J = 3     # = 6
2J = 7     J = 3.5   # = 7
2J = 8     J = 4     # = 8
2J = 9     J = 4.5   # = 9
2J = 10    J = 5     # = a
2J = 11    J = 5.5   # = b
... 	   ... 	     ...

For example

mm_res_6.dat   corresponds to total J=3
mm_res_d.dat   corresponds to total J=13/2

Each file has the following structure:

n    <E>       Sigma	    Dim
...  ...       ...	    ...

where

n	is the order number of the configuration/partition. 
	It can be used 	to make reference to a configuration. 
	Also all res-files 	can be ordered over 'n' - it 
	helps to compare different calculations.
<E>	is the average energy for the configuration - the first 
	moment.
Sigma	is the width for the configuration - the second moment.
Dim	is the dimension of the configuration - zero moment,
	number of many-body states within the configuration.

to get the total number of configurations for certain 2J type

   mmfull]$ cat mm_res_#.dat | wc -l

5.2 Configurations/Partitions

All the configurations are printed out into the file: mm_conf.dat
Each configuration is a product of certain proton and neutron
configurations, which have their own internal order numbers.

See an example (si28, sd-shell) using

   mmfull]$ head data/si28/sd/mm_conf.dat 
         1    1    1          4  2  0    4  2  0
         2    1    2          4  2  0    4  1  1
         3    1    3          4  2  0    4  0  2
         4    1    4          4  2  0    3  3  0
         5    1    5          4  2  0    3  2  1
         6    1    6          4  2  0    3  1  2
         7    1    7          4  2  0    2  4  0
         8    1    8          4  2  0    2  3  1
         9    1    9          4  2  0    2  2  2
        10    1   10          4  2  0    1  5  0
	..    ..  ..	      .. .. ..	 .. .. ..
	n     np  nn	      a1 a2 a3	 b1 b2 b3

here 

n	is the order number of the configuration. It 
	coincides with 'n' from the mm_res_#.dat files.
np	numerates the proton configuration.
nn	numerates the neutron configuration.

a1	occupation numbers in the proton configuration for
a2	the states |1>, |2>, and |3>. The maximum a_max = 2J+1.
a3	The sum: a1+a2+a3=Z - gives number of protons.

b1	occupation numbers in the neutron configuration for
b2	the states |1>, |2>, and |3>. The maximum b_max = 2J+1.
b3	The sum: b1+b2+b3=N - gives number of neutrons.

For example, configuration n=10

        10    1   10          4  2  0    1  5  0

Cofiguration n=10 is a combination of np=1 and nn=10. 

Protons occupation numbers for np=1: d3/2 has 4 particles
		   	       	     d5/2 has 2 particles
				     s1/2 has no particles

Neutrons occupation numbers for nn=10: d3/2 has 1 particle
		   	       	       d5/2 has 5 particles
			    	       s1/2 has no particles

5.3 Dimensions to check

The file 'mm_mdim.dat' contains working information about 
dimensions. It compares the declared dimensions with actual ones.

All these dimensions are declared in the 'var/var_main.dat' and 
they can be changed. 

** IMPORTANT! If one changes any dimension one MUST recompile 
the project. Just type 'make' after you made the change.


6. Building the densities: den.out
==================================

6.1 Before the start

There are 4 parameters needed for density calculation. 
These parameters are: eta, Egs, Emin, and Emax:

eta    	 parameter which is needed for the finite range gaussian 
       	 function. The typical values of eta are 2.8, 2.9, 3.0.  !!! Make Refs. to text
Egs	 Ground state energy. One of the most important parameters
	 needed to build density. The value for Egs can be taken
	 for example from Shell Model calculation.
Emin	 the minimum energy for given J - Yrast states energy.
	 The density starts at this energy and it is zero below
	 this energy.
Emax	 the maximum energy until which you are interested to
	 calculate the density.

Before running den.out it is necessary to have all these four values 
prepared.

6.2 Simple way to build a single density: den.out

Just run 'den.out' as

   mmfull]$ ./den.out

The program will ask you to input all the parameters needed
for the calculation and the filename with the moments.

6.3 Using script 'mm.sh' with default parameters

The script allows to calculate all the densities for all
mm_res_#.dat files it can find in the current folder. 
mm.sh uses another script: 'scripts/get_density3.sh' and
the data file 'scripts/get_density.dat'. 

To run a density calculation with mm.sh one needs to write 
default values of four parameters into the 'get_density.dat'. 
One needs to add a new line into the file:

label	  eta 	   Egs	 Emax	  Emin

The script will read this line and will use these parameters
as defaults values.

For example (si28), type:

   mmfull]$ grep si28 scripts/get_density.dat
si28       3.0      -135.937      -49.937      -135.937  !sd-shell

Here label='si28', eta=3.0, Egs=-135.937, Emax=-49.937,
and Emin=-135.937

The script will use these values for all moments-files 
mm_res_#.dat it can find, and it will generate the corresponding 
density-files mm_den_#.dat.

To run a calculation just type one of the following:

   mmfull]$ mm density -l si28
   mmfull]$ mm den -l si28
   mmfull]$ mm d -l si28

where the command 'density/den/d' tell to the script that one is
interested in a density calculation. The -l flag is used to set
the label of nucleus for which the density is calculated. Instead
of 'si28' one should put the label of the nucleus for which 
the calculation is done.

6.4 Varying the parameters

The mm.sh script allows to change the default values of the four
parameters, eta, Egs, Emin, and Emax, without changing the data file.

The four options are:

-g       for ground state energy, Egs
-e	 for minimum energy, Emin
-E	 for the maximum energy, Emax
-h	 for the eta parameter

For example, to compare si28 densities with
different values of eta parameter we can do

   mmfull]$ mm d -l si28 -h 2.7
   mmfull]$ cp mm_den_* data/si28/sd/2.7/

   mmfull]$ mm d -l si28 -h 2.8
   mmfull]$ cp mm_den_* data/si28/sd/2.8/

   mmfull]$ mm d -l si28 -h 2.9
   mmfull]$ cp mm_den_* data/si28/sd/2.9/

   mmfull]$ mm d -l si28 -h 3.0
   mmfull]$ cp mm_den_* data/si28/sd/3.0/

The eta parameter assigned in the command line every time
is different, but all other parameter will have their
default values from the 'scripts/get_density.dat' file.

If one wants to change Emin and Emax, for example,

   mmfull]$ mm d -l si28 -e -133.0 -E -80.0

Also, there is a help for 'mm.sh' script:

   mmfull]$ mm help


7. Working with the data: Sort, Save, and Read
==============================================

7.1 Sort

Sometimes it is necessary to compare the moments between two 
calculation. For this purpose we need to sort all the data 
in 'mm_conf.dat' and 'mm_res_#.dat' files. It can be done with
simple unix 'sort' command or with the help of mm.sh script:

   mmfull]$ mm sort

Basically it does the same as 'sort -n' command, but it applies 
this command to all the files of interest.

7.2 Save

To save all the data such as

   mm_res_#.dat
   mm_den_#.dat
   mm_mdim.dat
   mm_conf.dat
   input.dat

type

   mmfull]$ mm save -d FOLDER_NAME_WHERE_TO_SAVE

For example, if one wants to calculate moments for Si28, then
calculate the densities for different values of eta: 2.9 and 3.0,
and finally save the data in different folders with a
simple script such as:

# Start

cp examples/si28/sd/input.dat .

mm run -n 8
mm sort

mm density -l si28 -h 2.9
mm save -d data/si28/sd/2.9/

mm density -l si28 -h 3.0
mm save -d data/si28/sd/3.0/

# End

7.3 Read

Sometimes all the moments calculated and saved in a
sub-folder. If we need to copy these moments back into the main
folder one can use

   mmfull]$ mm read -d FOLDER_NAME_TO_READ_FROM

For example, if one wants to recalculate the density for Ge64 (fp+g9/2) 
and the corresponding moments are already calculated and saved, use

   mmfull]$ mm read -d data/ge64/pfg9/
   mmfull]$ mm density -l ge64


8. Working with Talys code (will be added)
==========================================



